Core-collapse supernovae ages and metallicities from emission-line diagnostics of nearby stellar populations

Massive stars are the main objects that illuminate H II regions and they evolve quickly to end their lives in core-collapse supernovae (CCSNe). Thus it is important to investigate the association between CCSNe and H II regions. In this paper, we present emission line diagnostics of the stellar populations around nearby CCSNe, that include their host H II regions, from the PMAS/PPAK Integral-field Supernova hosts COmpilation (PISCO). We then use BPASS stellar population models to determine the age, metallicity and gas parameters for H II regions associated with CCSNe, contrasting models that consider either single star evolution alone or incorporate interacting binaries. We find binary-star models, that allow for ionizing photon loss, provide a more realistic fit to the observed CCSN hosts with metallicities that are closer to those derived from the oxygen abundance in O3N2. We also find that type II and type Ibc SNe arise from progenitor stars of similar age, mostly from 7 to 45 Myr, which corresponds to stars with masses < 20 solar mass . However these two types SNe have little preference in their host environment metallicity measured by oxygen abundance or in progenitor initial mass. We note however that at lower metallicities supernovae are more likely to be of type II.

==> Table_A1.dat <==
Table A1 - In no-lekakge case: the best-fitting parameters, log(Age/yr), log(n_H/cm^{3}}), log(U), 12 + log(O/H)} for each CCSN host HII regions, from single-star and binary-star populations.
   
    2000da	 II	8.41+/-0.08	3.00+/-0.00	-1.77+/-0.27	7.00+/-0.00	8.77+/-0.03	1.26+/-0.86	-3.59+/-0.11	7.60+/-0.00	
   2016eob	 II	7.91+/-0.27	3.00+/-0.11	-1.50+/-0.13	7.10+/-0.21	8.72+/-0.10	1.96+/-0.95	-3.41+/-0.10	7.80+/-0.03	
    2003ld	 II	8.21+/-0.22	3.00+/-0.66	-1.51+/-0.26	7.00+/-0.22	8.85+/-0.26	2.24+/-1.02	-3.44+/-0.12	7.42+/-0.05	
    2005db	IIn	9.13+/-0.26	3.00+/-0.11	-3.90+/-0.50	8.00+/-0.22	8.77+/-0.15	0.22+/-0.88	-3.78+/-0.14	7.40+/-0.00	
    1999ge	 II	8.07+/-0.23	3.00+/-0.20	-1.63+/-0.16	7.60+/-0.05	8.87+/-0.08	2.91+/-0.23	-3.75+/-0.30	7.98+/-0.05	
   2017fqo	 II	8.52+/-0.26	3.00+/-0.00	-1.50+/-0.72	8.00+/-0.54	8.39+/-0.33	2.92+/-0.57	-3.48+/-0.10	7.76+/-0.05	
    2006ee	IIP	9.13+/-0.24	3.00+/-0.45	-1.50+/-0.24	7.90+/-0.04	8.40+/-0.06	3.00+/-0.22	-3.64+/-0.20	8.00+/-0.00	
    2011aq	 II	8.39+/-0.03	3.00+/-0.24	-1.61+/-0.30	7.00+/-0.00	8.78+/-0.06	1.14+/-0.81	-3.35+/-0.10	7.50+/-0.00	
    2008ie	IIb	8.63+/-0.30	3.00+/-0.20	-1.58+/-0.11	7.60+/-0.05	8.40+/-0.05	2.93+/-0.33	-3.00+/-0.20	8.00+/-0.00	
    2009ie	IIP	8.52+/-0.05	3.00+/-0.23	-2.69+/-0.33	6.90+/-0.24	8.50+/-0.10	0.83+/-0.76	-3.36+/-0.05	7.50+/-0.00	
  LSQ12fhh	 II	9.13+/-0.26	3.00+/-0.00	-1.50+/-0.26	7.90+/-0.39	8.39+/-0.06	2.99+/-0.37	-3.45+/-0.15	8.00+/-0.00	
     2001H	 II	8.52+/-0.16	3.00+/-0.15	-1.50+/-0.29	8.00+/-0.35	8.61+/-0.05	2.67+/-0.57	-3.49+/-0.10	8.00+/-0.00	
    2001ee	IIP	9.13+/-0.23	3.00+/-0.30	-3.90+/-0.51	8.00+/-0.22	8.77+/-0.00	1.33+/-0.82	-3.44+/-0.12	7.40+/-0.00	
   2017cio	IIP	8.52+/-0.00	3.00+/-0.24	-2.41+/-0.32	6.90+/-0.00	8.62+/-0.00	0.68+/-0.66	-3.02+/-0.13	7.30+/-0.00	
    2005en	 II	8.39+/-0.03	3.00+/-0.24	-1.66+/-0.30	7.00+/-0.00	8.80+/-0.08	2.21+/-0.72	-3.37+/-0.11	7.50+/-0.00	
    2014ee	IIn	9.13+/-0.31	3.00+/-0.00	-3.90+/-0.63	8.00+/-0.30	8.57+/-0.05	1.37+/-0.82	-3.42+/-0.06	7.50+/-0.00	
     1992I	 II	8.52+/-0.19	3.00+/-0.18	-1.50+/-0.58	8.00+/-0.43	8.76+/-0.16	2.82+/-0.34	-3.46+/-0.09	7.72+/-0.05	
   2016hrv	 II	8.52+/-0.28	3.00+/-0.00	-1.50+/-0.17	8.00+/-0.21	8.85+/-0.12	2.96+/-0.29	-3.56+/-0.10	7.75+/-0.05	
    2002ce	 II	8.77+/-0.23	0.50+/-0.55	-1.90+/-0.47	8.00+/-0.33	8.52+/-0.00	0.82+/-0.74	-2.93+/-0.13	7.20+/-0.00	
    2005ip	IIn	8.52+/-0.00	3.00+/-0.23	-2.53+/-0.35	6.90+/-0.00	8.78+/-0.07	0.69+/-0.82	-3.21+/-0.08	7.59+/-0.05	
    1998ar	 II	8.52+/-0.30	3.00+/-0.66	-1.50+/-0.22	8.00+/-0.40	8.42+/-0.08	2.84+/-0.33	-3.45+/-0.13	8.00+/-0.00	
    1997cx	 II	8.77+/-0.57	3.00+/-1.11	-3.00+/-0.53	8.00+/-0.49	8.52+/-0.00	0.99+/-0.83	-2.71+/-0.15	7.10+/-0.00	
     2000L	 II	8.52+/-0.14	2.98+/-0.24	-2.85+/-0.23	6.80+/-0.00	8.39+/-0.03	0.72+/-0.68	-2.76+/-0.12	7.10+/-0.00	
    2009az	IIP	9.13+/-0.26	3.00+/-0.58	-1.50+/-0.78	7.90+/-0.44	8.52+/-0.08	3.00+/-0.20	-3.27+/-0.14	8.00+/-0.00	
   2016aqw	 II	8.92+/-0.24	3.00+/-0.18	-1.53+/-0.12	7.60+/-0.04	8.40+/-0.06	2.95+/-0.22	-3.21+/-0.20	8.00+/-0.00	
     1971K	 II	8.09+/-0.30	2.80+/-1.10	-2.90+/-0.23	6.70+/-0.00	8.62+/-0.03	2.65+/-0.68	-3.39+/-0.16	6.80+/-0.00	
    2007cm	IIn	8.52+/-0.30	3.00+/-0.15	-1.50+/-0.16	8.00+/-0.34	8.46+/-0.12	2.82+/-0.43	-3.23+/-0.09	8.00+/-0.00	
    2005au	 II	8.77+/-0.13	3.00+/-0.11	-2.09+/-0.38	6.90+/-0.00	8.62+/-0.00	0.68+/-0.68	-3.34+/-0.12	7.30+/-0.00	
PSNJ140021	 II	9.13+/-1.43	3.00+/-1.30	-1.50+/-1.26	7.90+/-0.84	8.39+/-0.05	2.98+/-0.61	-3.29+/-0.14	8.00+/-0.00	
    2011ck	IIP	8.39+/-0.03	3.00+/-0.24	-1.68+/-0.33	7.00+/-0.00	8.77+/-0.06	2.05+/-0.81	-3.37+/-0.11	7.50+/-0.00	
    2006am	IIn	8.09+/-0.00	2.50+/-0.84	-2.10+/-0.20	6.90+/-0.00	9.20+/-0.19	2.69+/-0.49	-3.22+/-0.25	7.10+/-0.02	
    2005dp	 II	8.39+/-0.19	3.00+/-0.66	-1.50+/-0.26	7.00+/-0.22	8.62+/-0.00	1.29+/-0.83	-3.28+/-0.10	7.50+/-0.00	
    2005ci	 II	8.77+/-0.20	3.00+/-0.22	-2.00+/-0.34	6.90+/-0.02	7.91+/-0.01	2.68+/-1.05	-3.27+/-0.11	7.40+/-0.00	
ASASSN14fj	 II	8.21+/-0.14	3.00+/-0.60	-1.51+/-0.18	6.90+/-0.24	8.52+/-0.00	0.58+/-0.68	-2.83+/-0.16	7.20+/-0.00	
    2006qp	IIb	9.13+/-0.39	3.00+/-0.00	-3.90+/-0.51	8.00+/-0.23	8.79+/-0.23	2.79+/-0.94	-3.46+/-0.09	7.41+/-0.05	
    2002ee	IIP	8.52+/-0.15	3.00+/-0.66	-1.50+/-0.35	8.00+/-0.33	8.50+/-0.12	1.58+/-0.81	-3.09+/-0.06	7.76+/-0.05	
     2008B	IIn	8.52+/-0.00	3.00+/-0.24	-2.62+/-0.32	6.90+/-0.00	8.29+/-0.09	1.01+/-0.92	-3.41+/-0.07	7.50+/-0.00	
     2007Q	 II	9.13+/-1.43	3.00+/-1.30	-1.50+/-1.26	7.90+/-0.84	8.39+/-0.06	3.00+/-0.37	-3.08+/-0.16	8.00+/-0.00	
    2010fv	 II	8.52+/-0.20	3.00+/-0.20	-1.81+/-0.13	7.75+/-0.12	8.44+/-0.06	3.00+/-0.00	-4.05+/-0.29	8.00+/-0.00	
    2012as	IIn	8.77+/-0.19	3.00+/-0.20	-3.10+/-0.42	8.00+/-0.44	8.62+/-0.03	1.57+/-0.95	-3.52+/-0.09	7.30+/-0.00	
    2004ci	 II	8.39+/-0.03	3.00+/-0.24	-1.71+/-0.33	7.00+/-0.00	8.89+/-0.08	2.73+/-0.64	-3.59+/-0.11	7.50+/-0.00	
    2014cv	IIP	8.52+/-1.47	3.00+/-1.43	-1.50+/-1.35	8.00+/-0.85	8.51+/-0.08	3.00+/-0.24	-3.48+/-0.12	8.00+/-0.00	
    2011jg	IIb	9.12+/-0.31	3.00+/-0.66	-3.88+/-0.52	7.99+/-0.30	8.38+/-0.09	0.88+/-0.89	-3.16+/-0.11	7.50+/-0.00	
  PTF09cjq	 II	8.62+/-0.33	3.00+/-0.00	-1.80+/-0.20	7.00+/-0.05	8.95+/-0.12	2.34+/-0.64	-3.58+/-0.11	7.74+/-0.07	
    2015bf	IIn	8.39+/-0.04	3.00+/-0.23	-1.76+/-0.34	7.00+/-0.00	8.90+/-0.08	2.86+/-0.52	-3.63+/-0.11	7.50+/-0.00	
    2014az	IIP	8.58+/-0.13	3.00+/-0.23	-2.84+/-0.40	7.01+/-0.24	8.39+/-0.04	0.85+/-0.82	-3.40+/-0.10	7.50+/-0.00	
    2011cj	IIP	9.13+/-0.27	3.00+/-0.24	-3.90+/-0.52	8.00+/-0.22	8.61+/-0.12	0.94+/-0.87	-3.28+/-0.11	7.40+/-0.00	
    2002au	IIb	8.52+/-1.12	3.00+/-1.07	-1.50+/-1.06	8.00+/-0.70	8.36+/-0.16	2.89+/-0.43	-3.28+/-0.07	7.81+/-0.04	
    2003gd	IIP	8.52+/-0.00	3.00+/-0.24	-2.32+/-0.32	6.90+/-0.00	8.63+/-0.10	0.56+/-0.52	-3.23+/-0.07	7.49+/-0.05	
    2013ej	IIP	8.52+/-0.13	3.00+/-0.22	-1.50+/-0.51	8.00+/-0.38	8.77+/-0.08	3.00+/-0.22	-3.51+/-0.09	7.93+/-0.12	
     1961V	 II	8.41+/-0.15	3.00+/-0.00	-2.95+/-0.16	6.80+/-0.00	8.52+/-0.17	3.00+/-0.29	-2.93+/-0.11	7.00+/-0.00	
     1999em	IIP	8.52+/-1.29	3.00+/-1.20	-1.50+/-1.18	8.00+/-0.78	8.61+/-0.09	3.00+/-0.29	-3.52+/-0.10	8.00+/-0.00	
    1999gi	IIP	8.77+/-0.33	3.00+/-0.15	-1.98+/-0.36	6.90+/-0.04	8.94+/-0.11	0.83+/-0.92	-3.50+/-0.13	7.40+/-0.00	
   2016bkv	 II	8.51+/-0.22	3.00+/-0.11	-1.80+/-0.13	7.70+/-0.05	8.54+/-0.09	3.00+/-0.00	-4.38+/-0.19	8.00+/-0.00	
    2008ij	IIP	8.52+/-1.12	3.00+/-1.07	-1.50+/-1.06	8.00+/-0.70	8.72+/-0.22	2.98+/-0.43	-3.44+/-0.07	7.90+/-0.05	
    2008bo	IIb	8.52+/-0.22	3.00+/-0.18	-1.50+/-0.59	8.00+/-0.49	8.54+/-0.23	3.00+/-0.00	-3.28+/-0.09	7.91+/-0.09	
    2003hg	IIP	8.52+/-1.29	3.00+/-1.20	-1.50+/-1.18	8.00+/-0.78	8.62+/-0.11	3.00+/-0.11	-3.48+/-0.09	7.91+/-0.05	
     2004G	 II	8.52+/-0.00	3.00+/-0.23	-2.26+/-0.35	6.90+/-0.24	8.21+/-0.01	1.04+/-0.77	-2.99+/-0.07	7.86+/-0.05	
     2003G	IIn	8.52+/-0.16	3.00+/-0.20	-1.50+/-0.20	8.00+/-0.27	8.52+/-0.03	0.66+/-0.71	-3.55+/-0.10	7.90+/-0.00	
    1999ed	 II	7.91+/-0.27	3.00+/-0.24	-1.82+/-0.51	7.00+/-0.22	8.62+/-0.00	0.45+/-0.62	-3.41+/-0.15	7.40+/-0.00	
    1999bg	IIP	9.12+/-0.15	3.00+/-0.20	-3.80+/-0.41	8.00+/-0.39	8.39+/-0.00	1.10+/-1.00	-3.43+/-0.09	7.30+/-0.00	
    2004ed	 II	8.21+/-0.20	3.00+/-0.66	-1.60+/-0.26	7.00+/-0.22	8.59+/-0.21	0.72+/-1.00	-3.55+/-0.09	7.50+/-0.02	
    2000ft	 II	8.52+/-0.08	3.00+/-0.22	-2.40+/-0.35	6.90+/-0.00	8.77+/-0.00	0.92+/-0.71	-3.15+/-0.11	7.40+/-0.00	
     1948B	IIP	8.52+/-0.23	3.00+/-0.00	-1.50+/-0.10	8.00+/-0.29	8.43+/-0.10	1.46+/-0.87	-3.21+/-0.08	7.80+/-0.02	
   2016bam	 II	8.39+/-0.24	1.00+/-0.99	-2.90+/-0.30	6.80+/-0.00	8.62+/-0.12	2.47+/-0.79	-2.85+/-0.40	6.90+/-0.02	
    2013he	 II	8.52+/-0.05	3.00+/-0.24	-2.75+/-0.31	6.90+/-0.24	9.11+/-0.09	2.43+/-0.80	-3.59+/-0.15	7.20+/-0.00	
    2006eh	IIn	8.52+/-0.18	3.00+/-0.00	-1.50+/-0.22	8.00+/-0.27	8.76+/-0.27	3.00+/-0.15	-3.59+/-0.10	7.70+/-0.06	
    2009iq	IIP	8.52+/-0.19	3.00+/-0.11	-1.50+/-0.17	8.00+/-0.22	8.60+/-0.09	2.49+/-0.86	-3.49+/-0.07	7.70+/-0.02	
    2010iz	IIP	8.05+/-0.41	3.00+/-0.22	-1.75+/-0.29	6.98+/-0.05	7.98+/-0.51	1.97+/-1.09	-3.36+/-0.10	7.46+/-0.05	
     2001I	IIn	8.52+/-0.06	3.00+/-0.22	-1.66+/-0.21	7.00+/-0.00	8.63+/-0.06	0.61+/-0.93	-3.43+/-0.10	7.60+/-0.00	
   PS15dov	 II	8.52+/-0.08	3.00+/-0.15	-1.69+/-0.20	7.00+/-0.00	8.82+/-0.20	1.78+/-1.00	-3.49+/-0.08	7.60+/-0.00	
     1989R	IIn	8.22+/-0.22	2.94+/-0.22	-1.83+/-0.13	7.79+/-0.04	8.39+/-0.03	3.00+/-0.22	-3.94+/-0.35	8.00+/-0.00	
    2007ah	IIP	8.39+/-0.17	3.00+/-0.66	-1.54+/-0.22	7.00+/-0.22	8.57+/-0.12	1.07+/-0.91	-3.33+/-0.06	7.62+/-0.05	
    2005kd	IIn	9.13+/-0.26	3.00+/-0.20	-3.90+/-0.50	8.00+/-0.22	8.21+/-0.01	0.91+/-0.75	-3.02+/-0.11	7.40+/-0.00	
    2003as	IIn	8.52+/-0.00	3.00+/-0.24	-2.72+/-0.30	6.90+/-0.00	8.93+/-0.00	0.54+/-0.64	-3.53+/-0.14	7.20+/-0.00	
    2013ha	IIn	9.13+/-0.27	3.00+/-0.23	-3.90+/-0.51	8.00+/-0.22	8.62+/-0.12	0.50+/-0.69	-3.43+/-0.15	7.40+/-0.00	
    1998fa	IIb	8.53+/-0.27	3.00+/-0.11	-1.70+/-0.16	7.00+/-0.22	7.94+/-0.18	2.64+/-0.86	-3.21+/-0.08	7.83+/-0.06	
    2009ii	 II	9.13+/-0.23	3.00+/-0.23	-3.90+/-0.52	8.00+/-0.22	8.44+/-0.16	1.61+/-1.00	-3.29+/-0.09	7.49+/-0.03	
    2007bb	IIn	8.52+/-0.00	3.00+/-0.24	-2.28+/-0.32	6.90+/-0.00	8.49+/-0.17	0.79+/-0.64	-2.83+/-0.10	7.65+/-0.09	
    2010ie	IIP	8.52+/-0.33	3.00+/-0.35	-1.67+/-0.81	7.55+/-0.20	8.12+/-0.16	2.90+/-0.33	-4.40+/-0.12	7.81+/-0.04	
    2011jk	IIP	8.52+/-0.11	3.00+/-0.18	-2.43+/-0.34	6.90+/-0.00	8.20+/-0.05	1.07+/-0.98	-3.02+/-0.09	7.40+/-0.00	
    2005kk	 II	9.13+/-0.43	3.00+/-0.00	-3.90+/-0.50	8.00+/-0.24	8.62+/-0.02	0.93+/-0.82	-3.30+/-0.10	7.40+/-0.00	
    2003ki	IIb	8.52+/-0.19	3.00+/-0.90	-1.50+/-0.32	8.00+/-0.47	8.76+/-0.23	1.94+/-0.74	-2.87+/-0.11	7.95+/-0.05	
    2006jd	IIn	8.52+/-0.12	3.00+/-0.00	-3.19+/-0.16	6.80+/-0.00	8.77+/-0.00	0.65+/-0.63	-3.19+/-0.11	7.30+/-0.03	
    2007ay	IIb	8.77+/-0.19	3.00+/-0.18	-3.10+/-0.42	8.00+/-0.44	8.49+/-0.26	1.27+/-1.04	-3.46+/-0.10	7.29+/-0.04	
    2011cl	IIP	8.52+/-0.00	3.00+/-0.24	-2.40+/-0.32	6.90+/-0.00	8.13+/-0.12	1.64+/-1.06	-3.04+/-0.08	7.53+/-0.04	
     2009B	IIP	9.13+/-0.31	3.00+/-0.23	-3.90+/-0.66	8.00+/-0.30	8.38+/-0.07	1.88+/-0.98	-3.31+/-0.08	7.50+/-0.00	
    2004gj	IIb	8.52+/-0.23	3.00+/-0.00	-1.70+/-0.18	7.00+/-0.04	8.55+/-0.05	1.72+/-0.93	-3.29+/-0.07	7.70+/-0.00	
    2012gn	IIP	8.39+/-0.06	3.00+/-0.23	-1.69+/-0.27	7.00+/-0.00	8.81+/-0.46	2.93+/-0.84	-3.60+/-0.13	7.51+/-0.10	
    2013cf	IIP	8.52+/-1.29	3.00+/-1.20	-1.50+/-1.18	8.00+/-0.78	8.51+/-0.08	3.00+/-0.22	-3.35+/-0.14	8.00+/-0.00	
    2013ce	IIP	8.52+/-0.00	3.00+/-0.48	-2.90+/-0.35	6.80+/-0.00	7.91+/-0.04	2.13+/-0.98	-2.53+/-0.09	7.30+/-0.00	
    2013ac	IIP	8.52+/-0.00	3.00+/-0.23	-2.61+/-0.40	6.90+/-0.24	8.56+/-0.16	0.94+/-0.73	-3.24+/-0.07	7.64+/-0.05	
     1994N	IIP	8.52+/-1.28	3.00+/-1.37	-1.50+/-1.30	8.00+/-0.59	8.62+/-0.16	2.90+/-0.33	-3.38+/-0.08	7.79+/-0.04	
     1993N	IIn	8.77+/-0.00	3.00+/-0.24	-1.81+/-0.32	6.90+/-0.00	8.62+/-0.00	0.50+/-0.61	-3.22+/-0.20	7.30+/-0.00	
    2005la	IIb	9.13+/-0.34	0.00+/-0.66	-2.40+/-0.21	8.00+/-0.22	7.73+/-0.15	2.59+/-0.75	-3.13+/-0.08	7.66+/-0.05	
    2005bz	IIP	8.39+/-0.06	3.00+/-0.29	-1.52+/-0.28	7.00+/-0.00	8.40+/-0.40	2.11+/-0.89	-3.30+/-0.10	7.54+/-0.05	
    2001fy	 II	8.52+/-0.16	3.00+/-0.20	-1.50+/-0.13	8.00+/-0.20	8.21+/-0.01	1.14+/-0.97	-3.30+/-0.08	7.90+/-0.00	
    2010dr	IIL	8.52+/-0.00	3.00+/-0.24	-2.05+/-0.32	6.90+/-0.00	8.06+/-0.35	1.64+/-1.17	-2.69+/-0.12	7.71+/-0.12	
    2012cd	IIb	8.77+/-0.24	3.00+/-0.20	-3.10+/-0.42	8.00+/-0.55	8.53+/-0.12	2.65+/-0.91	-3.48+/-0.08	7.39+/-0.03	
     2014V	 II	8.77+/-0.19	3.00+/-0.24	-3.10+/-0.36	8.00+/-0.24	8.93+/-0.00	0.48+/-0.62	-3.56+/-0.14	7.20+/-0.00	
    2006be	 II	8.52+/-0.05	3.00+/-0.20	-1.70+/-0.24	7.00+/-0.00	8.61+/-0.22	2.95+/-0.23	-3.36+/-0.10	7.60+/-0.00	
    2012an	IIb	7.91+/-0.32	3.00+/-0.29	-2.20+/-0.44	6.90+/-0.33	8.39+/-0.00	0.68+/-0.66	-2.87+/-0.13	7.20+/-0.00	
    2008iz	 II	7.61+/-0.00	3.00+/-0.52	-2.69+/-0.21	6.90+/-0.00	9.13+/-0.06	3.00+/-0.24	-3.70+/-0.24	7.00+/-0.00	
    2004am	 II	8.52+/-0.00	3.00+/-0.24	-2.76+/-0.32	6.90+/-0.00	9.27+/-0.07	3.00+/-0.24	-3.69+/-0.18	7.20+/-0.04	
    1997dn	 II	9.13+/-0.27	3.00+/-0.23	-3.90+/-0.53	8.00+/-0.22	8.60+/-0.05	0.77+/-1.10	-3.42+/-0.10	7.40+/-0.00	
     2015Z	IIn	9.13+/-0.31	3.00+/-0.68	-3.90+/-0.52	8.00+/-0.30	8.70+/-0.37	2.43+/-0.70	-3.44+/-0.11	7.41+/-0.04	
   2016esw	 II	8.77+/-0.19	3.00+/-0.18	-3.10+/-0.54	8.00+/-0.39	9.03+/-0.09	2.45+/-0.44	-3.47+/-0.17	7.20+/-0.00							
    1999di	 Ib	8.52+/-0.08	3.00+/-0.20	-1.60+/-0.16	7.00+/-0.00	8.95+/-0.16	1.91+/-0.86	-3.42+/-0.13	7.60+/-0.00	
     1984L	 Ib	8.52+/-0.00	3.00+/-0.24	-2.63+/-0.32	6.90+/-0.00	8.43+/-0.19	1.38+/-0.77	-3.02+/-0.22	7.30+/-0.02	
    2011jf	Ibc	9.13+/-1.38	3.00+/-1.30	-1.50+/-1.26	7.90+/-0.85	8.39+/-0.06	3.00+/-0.34	-3.32+/-0.16	8.00+/-0.00	
    2005eo	 Ic	8.77+/-0.43	3.00+/-0.00	-2.01+/-0.33	6.90+/-0.05	8.83+/-0.08	1.45+/-0.86	-3.48+/-0.10	7.30+/-0.00	
    2003bp	 Ib	8.52+/-0.13	3.00+/-0.00	-1.50+/-0.25	8.00+/-0.20	8.75+/-0.15	2.74+/-0.34	-3.44+/-0.10	7.71+/-0.05	
  PTF10hcw	 Ib	9.13+/-1.52	3.00+/-1.43	-1.50+/-1.36	7.90+/-0.89	8.39+/-0.06	2.99+/-0.45	-3.35+/-0.15	8.00+/-0.00	
    2002ho	 Ic	8.52+/-0.17	3.00+/-0.18	-1.50+/-0.17	8.00+/-0.27	8.61+/-0.09	2.47+/-0.88	-3.42+/-0.09	7.91+/-0.04	
    2005az	 Ic	8.52+/-0.00	3.00+/-0.22	-2.54+/-0.38	6.90+/-0.00	8.95+/-0.34	1.69+/-0.76	-3.38+/-0.15	7.30+/-0.00	
    2003el	 Ic	8.09+/-0.18	3.00+/-0.18	-1.50+/-0.14	7.10+/-0.02	8.87+/-0.08	2.18+/-0.93	-3.55+/-0.12	7.77+/-0.09	
     1988L	 Ib	8.39+/-0.03	3.00+/-0.24	-1.71+/-0.30	7.00+/-0.00	8.89+/-0.08	2.72+/-0.64	-3.69+/-0.11	7.50+/-0.00	
    2001co 	Ibc-pec	8.21+/-0.33	3.00+/-0.18	-1.50+/-0.18	7.10+/-0.05	8.84+/-0.08	2.02+/-0.49	-3.24+/-0.13	7.76+/-0.05	
    2003dr	Ibc	8.52+/-0.04	2.96+/-0.24	-2.44+/-0.24	6.80+/-0.00	8.84+/-0.08	0.76+/-0.58	-2.70+/-0.07	7.10+/-0.00	
    2015bb	Ibc	8.52+/-0.07	3.00+/-0.00	-1.50+/-0.33	8.00+/-0.32	8.61+/-0.06	2.72+/-0.47	-3.51+/-0.09	8.00+/-0.00	
    2011gd	 Ib	8.39+/-0.03	3.00+/-0.24	-1.76+/-0.33	7.00+/-0.00	8.93+/-0.08	2.72+/-0.92	-3.72+/-0.13	7.50+/-0.00	
    2001ch	 Ic	8.39+/-0.19	3.00+/-0.63	-2.90+/-0.51	6.80+/-0.00	7.61+/-0.76	2.98+/-0.84	-2.80+/-0.34	7.30+/-0.20	
    2008gj	 Ic	8.52+/-0.28	3.00+/-0.11	-1.50+/-0.13	8.00+/-0.21	8.59+/-0.14	2.20+/-0.83	-3.18+/-0.08	7.79+/-0.04	
    2006lc	 Ib	8.52+/-0.23	3.00+/-0.00	-1.50+/-0.25	8.00+/-0.35	8.54+/-0.09	2.99+/-0.29	-3.49+/-0.12	7.90+/-0.04	
    2002ji	 Ib	8.52+/-0.00	3.00+/-0.23	-2.47+/-0.35	6.90+/-0.00	9.13+/-0.18	2.68+/-0.73	-3.64+/-0.25	7.30+/-0.00	
    2006lv	 Ib	8.39+/-0.19	3.00+/-0.66	-1.50+/-0.25	7.00+/-0.22	8.62+/-0.15	0.57+/-0.89	-3.46+/-0.11	7.50+/-0.00	
    1997ef	 Ic-BL	7.68+/-0.25	3.00+/-0.33	-1.88+/-0.35	7.06+/-0.22	8.77+/-0.03	0.33+/-0.52	-3.67+/-0.17	7.20+/-0.00	
    2007gr	 Ic	8.52+/-1.12	3.00+/-1.07	-1.50+/-1.06	8.00+/-0.70	8.66+/-0.16	2.98+/-0.34	-3.43+/-0.09	7.94+/-0.04	
     1991N	 Ic	8.52+/-0.00	3.00+/-0.23	-2.40+/-0.35	6.90+/-0.00	8.62+/-0.00	0.52+/-0.68	-3.04+/-0.12	7.30+/-0.00	
    2004ge	 Ic	8.52+/-0.16	3.00+/-0.20	-1.50+/-0.25	8.00+/-0.35	8.60+/-0.05	2.50+/-0.90	-3.42+/-0.09	8.00+/-0.00	
    2014as	 Ic	8.09+/-0.04	2.50+/-0.89	-2.10+/-0.21	6.90+/-0.00	8.39+/-0.00	0.94+/-1.09	-2.83+/-0.16	7.20+/-0.00	
    2007kj	 Ib	8.50+/-0.27	3.00+/-0.11	-1.57+/-0.09	7.60+/-0.04	8.71+/-0.10	3.00+/-0.00	-3.65+/-0.26	7.97+/-0.05	
    2004eu	 Ic	8.12+/-0.30	3.00+/-0.65	-1.75+/-0.51	7.02+/-0.30	8.69+/-0.28	1.43+/-1.21	-3.56+/-0.08	7.47+/-0.04	
    2009iz	 Ib	8.77+/-0.19	3.00+/-0.20	-3.10+/-0.40	8.00+/-0.44	8.93+/-0.09	1.86+/-0.91	-3.55+/-0.12	7.20+/-0.00	
    2006ab	 Ic	9.13+/-0.23	3.00+/-1.31	-1.50+/-0.50	7.90+/-0.32	8.49+/-0.10	2.99+/-0.15	-3.26+/-0.16	8.00+/-0.00	
    2007rz	 Ic	8.77+/-0.04	3.00+/-0.23	-2.23+/-0.35	6.90+/-0.00	8.93+/-0.00	0.50+/-0.60	-3.40+/-0.18	7.30+/-0.00	
    2003ih	Ibc	9.09+/-0.16	3.00+/-0.15	-3.84+/-0.45	7.93+/-0.24	8.87+/-0.08	1.89+/-0.99	-3.56+/-0.10	7.50+/-0.00	
    2000fn	 Ib	8.52+/-0.07	3.00+/-0.18	-1.71+/-0.25	7.00+/-0.00	8.75+/-0.22	2.67+/-0.44	-3.53+/-0.08	7.60+/-0.00	
     2001B	 Ib	7.91+/-0.32	3.00+/-0.24	-1.89+/-0.49	7.00+/-0.22	8.93+/-0.29	2.95+/-0.56	-3.61+/-0.16	7.30+/-0.04	
    2009je	 Ic	8.52+/-0.21	3.00+/-0.00	-1.50+/-0.39	8.00+/-0.37	8.52+/-0.09	3.00+/-0.20	-3.68+/-0.14	8.00+/-0.00	
     2003I	 Ib	9.13+/-0.23	3.00+/-0.22	-3.90+/-0.51	8.00+/-0.22	8.73+/-0.25	1.89+/-1.02	-3.37+/-0.11	7.44+/-0.05	
    2007ag	 Ib	8.39+/-0.09	3.00+/-0.18	-1.60+/-0.20	7.00+/-0.00	8.55+/-0.13	1.76+/-0.94	-3.17+/-0.06	7.60+/-0.02	
    2011bh	 Ic	8.52+/-0.14	3.00+/-0.00	-1.50+/-1.29	7.50+/-0.23	8.77+/-0.00	2.90+/-0.24	-3.54+/-0.30	7.70+/-0.00	
    2003ds	 Ic	8.77+/-0.51	3.00+/-1.10	-3.00+/-0.47	8.00+/-0.45	8.93+/-0.16	0.00+/-0.70	-2.80+/-0.17	7.10+/-0.00	
    2004bs	 Ib	8.39+/-0.06	3.00+/-0.23	-1.77+/-0.31	7.00+/-0.00	8.82+/-0.08	2.99+/-0.33	-3.68+/-0.18	7.50+/-0.00	
    2013gl	 Ib	8.52+/-0.00	3.00+/-0.22	-2.43+/-0.39	6.90+/-0.00	9.13+/-0.28	2.91+/-1.09	-3.64+/-0.20	7.30+/-0.00	
     2012C	 Ic	8.21+/-0.21	3.00+/-0.66	-1.59+/-0.26	7.00+/-0.22	8.94+/-0.31	2.92+/-1.17	-3.65+/-0.11	7.40+/-0.05	
    2000de	 Ib	8.77+/-0.25	0.51+/-0.56	-1.91+/-0.48	8.00+/-0.39	8.62+/-0.00	0.43+/-0.62	-3.43+/-0.18	7.20+/-0.00	
    2012dx	 Ib	8.52+/-0.00	3.00+/-0.23	-2.59+/-0.35	6.90+/-0.00	8.78+/-0.11	0.86+/-0.62	-3.39+/-0.08	7.30+/-0.00	
    2011bm	 Ic	8.52+/-0.00	3.00+/-0.23	-2.45+/-0.35	6.90+/-0.00	8.61+/-0.05	0.83+/-1.03	-3.03+/-0.14	7.30+/-0.00	
    2011it	 Ic	9.13+/-0.26	3.00+/-0.20	-3.90+/-0.50	8.00+/-0.22	8.62+/-0.17	0.54+/-0.72	-3.38+/-0.12	7.40+/-0.00	
    2012gi	 Ic	8.77+/-0.30	0.00+/-1.02	-1.60+/-0.32	8.00+/-0.39	7.61+/-0.00	1.68+/-1.00	-3.30+/-0.08	7.70+/-0.00	




==> Table_A2.dat <==
Table A1 - In lekakge case: the best-fitting parameters, log(Age/yr), log(n_H/cm^{3}}), log(U), 12 + log(O/H)} for each CCSN host HII regions, from single-star and binary-star populations.

    2000da	II	6.28+/-0.27	2.92+/-0.40	-3.55+/-0.07	8.75+/-0.08	7.17+/-0.15	1.12+/-0.85	-3.63+/-0.06	8.93+/-0.00	
   2016eob	II	6.35+/-0.25	2.73+/-0.29	-3.34+/-0.08	8.58+/-0.10	7.23+/-0.21	1.25+/-0.80	-3.52+/-0.06	8.79+/-0.06	
    2003ld	II	6.10+/-0.18	2.48+/-0.92	-3.33+/-0.04	8.47+/-0.09	7.05+/-0.12	1.14+/-0.73	-3.33+/-0.09	8.80+/-0.07	
    2005db	IIn	6.32+/-0.28	2.94+/-0.20	-3.61+/-0.09	8.77+/-0.00	7.15+/-0.17	1.40+/-1.04	-3.72+/-0.08	8.98+/-0.08	
    1999ge	II	6.63+/-0.56	3.00+/-0.00	-3.49+/-0.25	8.86+/-0.11	7.13+/-0.07	1.81+/-0.89	-3.06+/-0.17	8.93+/-0.00	
   2017fqo	II	6.00+/-0.04	2.98+/-0.22	-3.46+/-0.09	8.36+/-0.11	7.18+/-0.07	2.91+/-0.22	-3.63+/-0.07	8.69+/-0.16	
    2006ee	IIP	6.00+/-0.04	2.98+/-0.20	-3.70+/-0.11	8.34+/-0.10	7.19+/-0.07	2.97+/-0.15	-3.81+/-0.08	8.68+/-0.15	
    2011aq	II	6.17+/-0.23	2.89+/-0.27	-3.32+/-0.06	8.63+/-0.09	7.10+/-0.10	1.04+/-0.69	-3.32+/-0.07	8.87+/-0.08	
    2008ie	IIb	7.20+/-0.78	2.93+/-0.18	-2.44+/-0.77	8.99+/-0.17	7.41+/-0.29	2.48+/-0.33	-3.40+/-0.25	8.93+/-0.00	
    2009ie	IIP	6.03+/-0.07	2.39+/-0.90	-3.34+/-0.07	8.39+/-0.05	7.10+/-0.06	0.85+/-0.75	-3.40+/-0.08	8.77+/-0.00	
  LSQ12fhh	II	6.25+/-0.23	2.96+/-0.15	-3.54+/-0.05	8.52+/-0.10	7.25+/-0.20	1.61+/-0.85	-3.65+/-0.05	8.79+/-0.05	
     2001H	II	6.30+/-0.28	2.97+/-0.15	-3.53+/-0.10	8.77+/-0.00	7.14+/-0.11	1.10+/-0.87	-3.62+/-0.06	8.95+/-0.06	
    2001ee	IIP	6.21+/-0.24	2.89+/-0.25	-3.37+/-0.06	8.63+/-0.10	7.13+/-0.13	0.90+/-0.64	-3.41+/-0.06	8.86+/-0.08	
   2017cio	IIP	6.00+/-0.02	1.57+/-1.01	-3.00+/-0.08	8.37+/-0.06	7.01+/-0.03	0.70+/-0.60	-2.96+/-0.05	8.69+/-0.12	
    2005en	II	6.12+/-0.21	2.94+/-0.18	-3.30+/-0.06	8.54+/-0.09	7.13+/-0.14	1.46+/-0.73	-3.34+/-0.07	8.84+/-0.08	
    2014ee	IIn	6.03+/-0.14	2.96+/-0.20	-3.41+/-0.08	8.48+/-0.09	7.11+/-0.06	1.40+/-1.01	-3.47+/-0.09	8.83+/-0.08	
     1992I	II	6.15+/-0.23	2.89+/-0.27	-3.40+/-0.05	8.57+/-0.10	7.07+/-0.08	1.36+/-0.69	-3.44+/-0.09	8.86+/-0.08	
   2016hrv	II	6.10+/-0.23	2.95+/-0.25	-3.51+/-0.06	8.51+/-0.09	7.11+/-0.12	1.57+/-0.99	-3.58+/-0.06	8.84+/-0.08	
    2002ce	II	6.01+/-0.03	1.89+/-1.08	-2.97+/-0.06	8.36+/-0.07	7.03+/-0.05	0.86+/-0.63	-2.94+/-0.05	8.71+/-0.07	
    2005ip	IIn	6.25+/-0.27	2.74+/-0.62	-3.19+/-0.07	8.74+/-0.07	7.19+/-0.19	1.25+/-0.87	-3.22+/-0.07	8.93+/-0.00	
    1998ar	II	6.17+/-0.23	3.00+/-0.00	-3.50+/-0.13	8.65+/-0.17	7.40+/-0.27	2.78+/-0.29	-3.68+/-0.09	8.96+/-0.08	
    1997cx	II	6.00+/-0.00	0.94+/-0.71	-2.75+/-0.05	8.32+/-0.09	7.00+/-0.00	0.79+/-0.69	-2.70+/-0.07	8.44+/-0.13	
     2000L	II	6.48+/-0.09	2.76+/-0.37	-2.79+/-0.07	7.91+/-0.01	7.24+/-0.76	2.77+/-0.56	-2.84+/-0.05	7.84+/-0.12	
    2009az	IIP	8.00+/-0.79	1.95+/-0.40	-2.52+/-0.33	8.77+/-0.21	7.18+/-0.08	2.98+/-0.15	-3.64+/-0.07	8.78+/-0.14	
   2016aqw	II	7.80+/-0.10	2.76+/-0.56	-1.93+/-0.37	8.97+/-0.08	7.33+/-0.22	2.70+/-0.37	-3.96+/-0.19	8.93+/-0.00	
     1971K	II	6.21+/-0.25	2.90+/-0.32	-3.41+/-0.07	8.70+/-0.07	7.14+/-0.07	0.94+/-0.67	-3.44+/-0.08	8.93+/-0.00	
    2007cm	IIn	6.20+/-0.19	2.59+/-0.89	-3.31+/-0.05	8.45+/-0.10	7.23+/-0.20	1.36+/-0.82	-3.39+/-0.04	8.78+/-0.05	
    2005au	II	6.08+/-0.18	2.59+/-0.89	-3.29+/-0.06	8.49+/-0.10	7.07+/-0.11	1.33+/-0.74	-3.30+/-0.07	8.83+/-0.08	
PSNJ140021	II	6.23+/-0.21	2.95+/-0.15	-3.37+/-0.07	8.58+/-0.09	7.25+/-0.19	2.05+/-0.77	-3.57+/-0.07	8.82+/-0.08	
    2011ck	IIP	6.04+/-0.14	1.91+/-1.04	-3.29+/-0.06	8.39+/-0.03	7.02+/-0.04	0.83+/-0.66	-3.28+/-0.07	8.74+/-0.07	
    2006am	IIn	6.00+/-0.02	1.58+/-1.00	-2.98+/-0.07	8.37+/-0.06	7.00+/-0.00	0.67+/-0.51	-2.95+/-0.05	8.61+/-0.15	
    2005dp	II	6.02+/-0.05	2.36+/-0.89	-3.25+/-0.06	8.30+/-0.09	7.04+/-0.05	0.61+/-0.57	-3.25+/-0.05	8.53+/-0.16	
    2005ci	II	6.05+/-0.13	1.17+/-0.87	-3.15+/-0.05	8.39+/-0.00	7.00+/-0.00	0.59+/-0.50	-3.13+/-0.07	8.69+/-0.13	
ASASSN14fj	II	6.34+/-0.19	1.57+/-0.87	-2.80+/-0.00	8.37+/-0.05	6.94+/-0.72	1.43+/-0.90	-2.79+/-0.04	8.37+/-0.06	
    2006qp	IIb	6.01+/-0.04	2.95+/-0.28	-3.35+/-0.09	8.42+/-0.11	7.13+/-0.06	1.14+/-0.81	-3.40+/-0.07	8.78+/-0.05	
    2002ee	IIP	6.33+/-0.18	2.58+/-0.44	-3.08+/-0.06	8.39+/-0.00	7.10+/-0.52	1.88+/-1.18	-3.15+/-0.10	8.58+/-0.19	
     2008B	IIn	6.29+/-0.21	2.00+/-0.92	-3.35+/-0.05	8.27+/-0.09	7.25+/-0.78	2.20+/-0.87	-3.32+/-0.04	8.20+/-0.08	
     2007Q	II	6.05+/-0.14	2.98+/-0.15	-3.21+/-0.07	8.48+/-0.08	7.23+/-0.14	2.75+/-0.40	-3.42+/-0.06	8.82+/-0.08	
    2010fv	II	7.97+/-0.93	0.23+/-0.85	-3.03+/-0.53	9.11+/-0.26	7.17+/-0.05	3.00+/-0.00	-3.83+/-0.23	8.91+/-0.07	
    2012as	IIn	6.01+/-0.06	2.94+/-0.25	-3.47+/-0.08	8.40+/-0.13	7.14+/-0.07	1.24+/-0.86	-3.54+/-0.06	8.77+/-0.00	
    2004ci	II	6.16+/-0.23	2.96+/-0.15	-3.45+/-0.07	8.66+/-0.08	7.16+/-0.17	1.82+/-0.81	-3.54+/-0.08	8.94+/-0.04	
    2014cv	IIP	6.05+/-0.23	2.99+/-0.15	-3.54+/-0.08	8.60+/-0.08	7.13+/-0.14	2.62+/-0.40	-3.69+/-0.08	8.99+/-0.09	
    2011jg	IIb	6.02+/-0.05	1.98+/-1.08	-3.17+/-0.06	8.36+/-0.07	7.04+/-0.05	0.68+/-0.62	-3.16+/-0.07	8.68+/-0.12	
  PTF09cjq	II	6.31+/-0.28	2.92+/-0.20	-3.54+/-0.09	8.77+/-0.00	7.12+/-0.16	2.02+/-0.93	-3.69+/-0.08	9.05+/-0.10	
    2015bf	IIn	6.20+/-0.24	2.93+/-0.15	-3.47+/-0.06	8.64+/-0.08	7.11+/-0.12	1.18+/-0.74	-3.52+/-0.07	8.88+/-0.08	
    2014az	IIP	6.03+/-0.06	1.27+/-1.00	-3.36+/-0.05	8.39+/-0.04	7.01+/-0.03	0.67+/-0.64	-3.39+/-0.07	8.68+/-0.12	
    2011cj	IIP	6.05+/-0.05	0.92+/-0.71	-3.15+/-0.05	8.39+/-0.00	6.92+/-0.30	0.73+/-0.66	-3.13+/-0.07	8.70+/-0.12	
    2002au	IIb	6.06+/-0.14	2.58+/-0.73	-3.27+/-0.06	8.40+/-0.04	7.05+/-0.32	1.03+/-0.97	-3.28+/-0.04	8.63+/-0.10	
    2003gd	IIP	6.30+/-0.19	1.62+/-0.97	-3.07+/-0.05	8.39+/-0.00	7.08+/-0.73	1.83+/-0.98	-3.08+/-0.04	8.39+/-0.00	
    2013ej	IIP	6.12+/-0.26	2.97+/-0.25	-3.49+/-0.07	8.73+/-0.07	7.13+/-0.07	1.34+/-0.75	-3.55+/-0.09	8.93+/-0.04	
     1961V	II	6.00+/-0.04	3.00+/-0.18	-2.94+/-0.11	8.40+/-0.12	7.15+/-0.07	2.13+/-0.81	-2.92+/-0.07	8.77+/-0.00	
    1999em	IIP	6.10+/-0.24	2.99+/-0.15	-3.58+/-0.06	8.67+/-0.08	7.12+/-0.20	2.36+/-0.63	-3.73+/-0.09	8.97+/-0.08	
    1999gi	IIP	6.40+/-0.27	2.89+/-0.28	-3.33+/-0.10	8.88+/-0.08	7.18+/-0.54	2.14+/-0.84	-3.49+/-0.16	8.94+/-0.08	
   2016bkv	II	6.71+/-0.46	3.00+/-0.00	-3.93+/-0.31	8.58+/-0.05	7.16+/-0.11	3.00+/-0.00	-4.40+/-0.15	8.93+/-0.00	
    2008ij	IIP	6.22+/-0.22	2.73+/-0.55	-3.42+/-0.04	8.58+/-0.06	7.21+/-0.25	1.09+/-0.77	-3.47+/-0.05	8.76+/-0.05	
    2008bo	IIb	6.02+/-0.14	2.96+/-0.28	-3.33+/-0.07	8.49+/-0.09	7.10+/-0.11	0.96+/-0.85	-3.36+/-0.06	8.78+/-0.05	
    2003hg	IIP	6.01+/-0.21	3.00+/-0.18	-3.54+/-0.07	8.60+/-0.08	7.12+/-0.13	2.33+/-0.84	-3.69+/-0.08	8.91+/-0.09	
     2004G	II	6.47+/-0.11	1.74+/-0.98	-3.02+/-0.04	8.19+/-0.05	6.95+/-0.73	1.25+/-0.83	-3.01+/-0.02	8.20+/-0.07	
     2003G	IIn	6.41+/-0.25	2.76+/-0.30	-3.55+/-0.10	8.75+/-0.05	7.22+/-0.29	1.30+/-0.90	-3.76+/-0.09	8.89+/-0.08	
    1999ed	II	6.25+/-0.26	2.72+/-0.43	-3.31+/-0.07	8.66+/-0.06	7.32+/-0.22	0.83+/-0.66	-3.36+/-0.05	8.81+/-0.07	
    1999bg	IIP	6.02+/-0.06	2.79+/-0.57	-3.38+/-0.07	8.34+/-0.10	7.12+/-0.05	0.74+/-0.64	-3.40+/-0.07	8.76+/-0.05	
    2004ed	II	6.19+/-0.24	2.94+/-0.25	-3.47+/-0.07	8.67+/-0.07	7.17+/-0.17	1.86+/-0.79	-3.58+/-0.07	8.93+/-0.00	
    2000ft	II	6.05+/-0.24	2.99+/-0.11	-3.13+/-0.08	8.66+/-0.08	7.32+/-0.28	2.68+/-0.41	-3.26+/-0.06	8.96+/-0.09	
     1948B	IIP	6.27+/-0.20	2.00+/-1.05	-3.22+/-0.04	8.39+/-0.00	7.11+/-0.18	1.03+/-0.81	-3.30+/-0.07	8.76+/-0.03	
   2016bam	II	6.01+/-0.04	2.81+/-0.58	-3.15+/-0.09	8.39+/-0.08	7.11+/-0.06	0.75+/-0.69	-3.13+/-0.08	8.77+/-0.00	
    2013he	II	6.17+/-0.22	2.80+/-0.56	-3.45+/-0.06	8.63+/-0.09	7.08+/-0.11	1.21+/-0.73	-3.49+/-0.07	8.86+/-0.08	
    2006eh	IIn	6.06+/-0.18	2.98+/-0.15	-3.56+/-0.08	8.52+/-0.09	7.11+/-0.09	1.94+/-0.92	-3.68+/-0.07	8.87+/-0.08	
    2009iq	IIP	6.10+/-0.18	2.95+/-0.18	-3.49+/-0.07	8.53+/-0.09	7.12+/-0.13	1.81+/-0.94	-3.59+/-0.07	8.85+/-0.08	
    2010iz	IIP	6.35+/-0.19	1.07+/-0.89	-3.20+/-0.04	8.44+/-0.09	6.90+/-0.53	1.06+/-0.83	-3.24+/-0.05	8.62+/-0.17	
     2001I	IIn	6.18+/-0.26	2.98+/-0.15	-3.40+/-0.08	8.72+/-0.07	7.17+/-0.15	1.67+/-0.87	-3.49+/-0.08	8.96+/-0.07	
   PS15dov	II	6.22+/-0.27	3.00+/-0.11	-3.42+/-0.08	8.75+/-0.08	7.37+/-0.27	2.07+/-0.83	-3.53+/-0.06	8.95+/-0.06	
     1989R	IIn	6.05+/-0.06	2.98+/-0.11	-4.33+/-0.13	8.30+/-0.09	7.29+/-0.15	2.48+/-0.64	-4.31+/-0.10	8.16+/-0.18	
    2007ah	IIP	6.15+/-0.20	2.28+/-0.90	-3.32+/-0.04	8.44+/-0.09	7.08+/-0.14	1.09+/-0.77	-3.35+/-0.09	8.80+/-0.07	
    2005kd	IIn	6.01+/-0.05	1.39+/-1.05	-3.03+/-0.08	8.37+/-0.06	7.00+/-0.00	0.67+/-0.55	-3.03+/-0.06	8.60+/-0.15	
    2003as	IIn	6.32+/-0.27	2.84+/-0.40	-3.40+/-0.06	8.73+/-0.07	7.53+/-0.31	1.46+/-0.93	-3.46+/-0.05	8.81+/-0.07	
    2013ha	IIn	6.09+/-0.18	2.55+/-0.91	-3.40+/-0.05	8.45+/-0.08	7.09+/-0.12	1.01+/-0.76	-3.41+/-0.07	8.79+/-0.06	
    1998fa	IIb	6.02+/-0.05	1.82+/-1.04	-3.17+/-0.05	8.35+/-0.08	7.05+/-0.18	0.84+/-0.74	-3.16+/-0.05	8.44+/-0.10	
    2009ii	II	6.02+/-0.06	2.71+/-0.74	-3.26+/-0.07	8.41+/-0.08	7.09+/-0.05	0.85+/-0.75	-3.27+/-0.09	8.77+/-0.00	
    2007bb	IIn	6.30+/-0.17	1.57+/-0.93	-2.80+/-0.00	8.39+/-0.00	6.91+/-0.78	1.68+/-0.79	-2.80+/-0.00	8.39+/-0.00	
    2010ie	IIP	8.00+/-0.80	2.73+/-1.03	-3.79+/-1.04	8.76+/-0.18	7.25+/-0.07	3.00+/-0.00	-4.38+/-0.11	8.55+/-0.16	
    2011jk	IIP	6.01+/-0.03	1.14+/-1.04	-3.03+/-0.09	8.28+/-0.19	7.00+/-0.00	0.54+/-0.53	-2.99+/-0.07	8.68+/-0.16	
    2005kk	II	6.02+/-0.05	2.50+/-0.93	-3.27+/-0.07	8.37+/-0.08	7.08+/-0.06	0.80+/-0.67	-3.29+/-0.08	8.75+/-0.06	
    2003ki	IIb	6.15+/-0.20	2.34+/-0.91	-3.16+/-0.37	8.10+/-0.41	7.37+/-0.20	2.29+/-0.87	-3.45+/-0.05	7.91+/-0.01	
    2006jd	IIn	6.00+/-0.03	2.18+/-1.06	-3.20+/-0.07	8.36+/-0.06	7.03+/-0.05	0.81+/-0.64	-3.12+/-0.08	8.77+/-0.00	
    2007ay	IIb	6.02+/-0.06	2.87+/-0.43	-3.41+/-0.07	8.40+/-0.10	7.10+/-0.06	0.80+/-0.77	-3.42+/-0.08	8.77+/-0.00	
    2011cl	IIP	6.10+/-0.10	1.69+/-1.21	-3.02+/-0.05	8.16+/-0.22	6.97+/-0.78	2.00+/-1.28	-3.03+/-0.06	8.10+/-0.24	
     2009B	IIP	6.01+/-0.04	2.93+/-0.33	-3.32+/-0.09	8.36+/-0.10	7.14+/-0.05	0.93+/-0.64	-3.32+/-0.07	8.77+/-0.00	
    2004gj	IIb	6.03+/-0.05	2.21+/-1.11	-3.32+/-0.06	8.42+/-0.07	7.06+/-0.09	1.01+/-0.67	-3.33+/-0.08	8.78+/-0.05	
    2012gn	IIP	6.21+/-0.25	2.53+/-0.89	-3.37+/-0.06	8.62+/-0.08	7.10+/-0.14	0.89+/-0.68	-3.42+/-0.07	8.85+/-0.08	
    2013cf	IIP	6.00+/-0.04	2.99+/-0.22	-3.44+/-0.09	8.38+/-0.11	7.16+/-0.06	2.76+/-0.43	-3.61+/-0.06	8.76+/-0.11	
    2013ce	IIP	6.02+/-0.05	2.00+/-1.06	-2.52+/-0.09	8.06+/-0.15	7.28+/-0.22	2.05+/-1.31	-2.51+/-0.12	8.09+/-0.24	
    2013ac	IIP	6.17+/-0.18	1.34+/-1.04	-3.20+/-0.04	8.39+/-0.00	7.02+/-0.16	0.91+/-0.75	-3.22+/-0.08	8.76+/-0.05	
     1994N	IIP	6.02+/-0.06	2.83+/-0.57	-3.37+/-0.07	8.36+/-0.10	7.11+/-0.07	0.81+/-0.73	-3.39+/-0.07	8.77+/-0.03	
     1993N	IIn	6.02+/-0.06	1.58+/-1.01	-3.17+/-0.06	8.38+/-0.05	7.00+/-0.02	0.76+/-0.66	-3.17+/-0.06	8.69+/-0.12	
    2005la	IIb	6.34+/-0.18	2.87+/-0.28	-3.07+/-0.08	7.91+/-0.01	7.19+/-0.80	2.52+/-0.91	-3.05+/-0.05	7.91+/-0.01	
    2005bz	IIP	6.01+/-0.04	1.78+/-1.04	-3.22+/-0.07	8.37+/-0.05	7.03+/-0.04	0.81+/-0.64	-3.22+/-0.07	8.73+/-0.07	
    2001fy	II	6.39+/-0.23	2.01+/-0.80	-3.28+/-0.07	8.47+/-0.11	7.29+/-0.51	0.76+/-0.60	-3.38+/-0.13	8.63+/-0.18	
    2010dr	IIL	6.48+/-0.14	1.29+/-0.98	-2.61+/-0.02	8.31+/-0.15	7.10+/-0.72	1.11+/-0.70	-2.60+/-0.00	8.32+/-0.09	
    2012cd	IIb	6.00+/-0.04	2.98+/-0.22	-3.40+/-0.10	8.37+/-0.11	7.16+/-0.05	2.64+/-0.48	-3.50+/-0.07	8.74+/-0.10	
     2014V	II	6.31+/-0.27	2.92+/-0.36	-3.42+/-0.08	8.76+/-0.05	7.30+/-0.25	1.61+/-0.84	-3.52+/-0.06	8.92+/-0.05	
    2006be	II	6.04+/-0.14	2.92+/-0.27	-3.30+/-0.07	8.46+/-0.09	7.12+/-0.10	1.26+/-0.90	-3.35+/-0.07	8.79+/-0.06	
    2012an	IIb	6.09+/-0.10	1.71+/-1.26	-2.98+/-0.08	8.13+/-0.21	6.97+/-0.36	1.35+/-1.18	-2.94+/-0.10	8.25+/-0.24	
        2008iz	II	6.29+/-0.25	2.98+/-0.15	-3.38+/-0.08	8.77+/-0.05	7.63+/-0.34	2.64+/-0.37	-3.51+/-0.08	8.93+/-0.09	
    2004am	II	6.17+/-0.26	2.99+/-0.15	-3.47+/-0.08	8.73+/-0.07	7.27+/-0.24	2.06+/-0.87	-3.59+/-0.07	8.94+/-0.04	
    1997dn	II	6.12+/-0.16	1.39+/-1.03	-3.29+/-0.04	8.42+/-0.06	7.02+/-0.09	0.88+/-0.66	-3.30+/-0.07	8.80+/-0.08	
     2015Z	IIn	6.16+/-0.22	2.54+/-0.91	-3.32+/-0.04	8.47+/-0.09	7.08+/-0.15	1.17+/-0.84	-3.33+/-0.08	8.79+/-0.06	
   2016esw	II	6.07+/-0.18	2.92+/-0.27	-3.32+/-0.06	8.56+/-0.09	7.10+/-0.09	1.31+/-0.66	-3.31+/-0.07    8.89/-0.08 	
    1999di	Ib	6.40+/-0.27	2.86+/-	0.24	-3.30+/-0.08	8.75+/-0.06	6.82+/-0.77	2.69+/-0.47	-3.31+/-0.07	8.75+/-0.06	
     1984L	Ib	6.38+/-0.18	0.82+/-0.66	-3.11+/-0.03	8.39+/-0.00	6.90+/-0.02	0.90+/-0.68	-3.11+/-0.07	8.65+/-0.08	
    2011jf	Ibc	6.25+/-0.27	2.97+/-0.31	-3.39+/-0.06	8.76+/-0.07	7.12+/-0.11	1.14+/-0.91	-3.45+/-0.08	8.95+/-0.06	
    2005eo	Ic	6.10+/-0.20	2.95+/-0.18	-3.39+/-0.06	8.55+/-0.09	7.12+/-0.13	1.75+/-0.71	-3.44+/-0.07	8.87+/-0.08	
    2003bp	Ib	6.18+/-0.24	2.94+/-0.15	-3.38+/-0.07	8.64+/-0.07	7.08+/-0.10	1.41+/-0.75	-3.43+/-0.08	8.87+/-0.08	
  PTF10hcw	Ib	6.23+/-0.21	2.93+/-0.18	-3.44+/-0.05	8.53+/-0.11	7.28+/-0.21	1.67+/-0.80	-3.55+/-0.05	8.79+/-0.05	
    2002ho	Ic	6.31+/-0.25	2.87+/-0.28	-3.44+/-0.05	8.69+/-0.07	7.29+/-0.25	1.36+/-0.88	-3.54+/-0.05	8.84+/-0.08	
    2005az	Ic	6.29+/-0.27	0.85+/-0.77	-3.25+/-0.06	8.51+/-0.10	6.96+/-0.09	0.86+/-0.70	-3.30+/-0.07	8.76+/-0.12	
    2003el	Ic	6.35+/-0.26	2.94+/-0.18	-3.36+/-0.10	8.80+/-0.07	7.35+/-0.43	2.45+/-0.60	-3.60+/-0.10	8.97+/-0.09	
     1988L	Ib	6.22+/-0.26	2.92+/-0.25	-3.53+/-0.08	8.68+/-0.07	7.13+/-0.12	1.40+/-0.82	-3.61+/-0.07	8.91+/-0.07	
    2001co 	Ibc-pec	6.22+/-0.25	2.91+/-0.32	-3.23+/-0.08	8.71+/-0.07	7.12+/-0.08	0.93+/-0.71	-3.24+/-0.08	8.93+/-0.00	
    2003dr	Ibc	6.25+/-0.19	1.59+/-1.04	-2.60+/-0.00	8.38+/-0.04	7.23+/-0.71	1.57+/-0.97	-2.60+/-0.00	8.37+/-0.05	
    2015bb	Ibc	6.31+/-0.25	2.93+/-0.27	-3.55+/-0.07	8.73+/-0.08	7.40+/-0.26	1.66+/-0.90	-3.62+/-0.04	8.86+/-0.08	
    2011gd	Ib	6.31+/-0.27	2.94+/-0.20	-3.48+/-0.09	8.77+/-0.00	7.33+/-0.25	2.08+/-0.85	-3.62+/-0.09	9.00+/-0.09	
    2001ch	Ic	6.00+/-0.00	1.16+/-0.94	-2.43+/-0.05	8.29+/-0.09	7.03+/-0.05	0.76+/-0.64	-2.37+/-0.07	8.39+/-0.00	
    2008gj	Ic	6.19+/-0.20	2.78+/-0.33	-3.17+/-0.07	8.39+/-0.00	7.17+/-0.62	1.99+/-1.13	-3.21+/-0.07	8.52+/-0.18	
    2006lc	Ib	6.09+/-0.24	2.98+/-0.15	-3.54+/-0.07	8.60+/-0.08	7.15+/-0.18	2.43+/-0.46	-3.67+/-0.07	8.94+/-0.07	
    2002ji	Ib	6.31+/-0.27	2.79+/-0.55	-3.37+/-0.07	8.75+/-0.07	7.31+/-0.27	1.35+/-0.85	-3.44+/-0.05	8.89+/-0.07	
    2006lv	Ib	6.15+/-0.23	2.10+/-1.07	-3.38+/-0.05	8.60+/-0.09	7.09+/-0.14	0.81+/-0.62	-3.42+/-0.07	8.84+/-0.08	
    1997ef	Ic-BL	6.37+/-0.27	2.78+/-0.33	-3.26+/-0.07	8.76+/-0.05	7.33+/-0.52	1.85+/-0.88	-3.33+/-0.06	8.83+/-0.08	
    2007gr	Ic	6.19+/-0.22	2.80+/-0.56	-3.44+/-0.05	8.59+/-0.05	7.17+/-0.21	1.09+/-0.78	-3.48+/-0.05	8.79+/-0.07	
     1991N	Ic	6.06+/-0.18	2.72+/-0.57	-3.05+/-0.05	8.47+/-0.08	7.05+/-0.12	1.02+/-0.66	-3.01+/-0.06	8.75+/-0.06	
    2004ge	Ic	6.31+/-0.28	2.94+/-0.20	-3.45+/-0.09	8.77+/-0.00	7.13+/-0.16	1.52+/-0.87	-3.57+/-0.08	8.97+/-0.08	
    2014as	Ic	6.00+/-0.02	1.63+/-1.00	-2.98+/-0.07	8.37+/-0.06	7.01+/-0.04	0.74+/-0.62	-2.95+/-0.05	8.71+/-0.07	
    2007kj	Ib	6.46+/-0.67	3.00+/-0.00	-3.54+/-0.32	8.80+/-0.16	7.32+/-0.28	2.63+/-0.35	-3.68+/-0.18	8.93+/-0.00	
    2004eu	Ic	6.16+/-0.22	2.65+/-0.92	-3.45+/-0.06	8.63+/-0.08	7.10+/-0.12	0.96+/-0.69	-3.49+/-0.06	8.86+/-0.08	
    2009iz	Ib	6.03+/-0.06	2.59+/-0.92	-3.46+/-0.07	8.43+/-0.08	7.07+/-0.08	1.06+/-0.72	-3.49+/-0.09	8.79+/-0.06	
    2006ab	Ic	6.06+/-0.18	3.00+/-0.00	-3.32+/-0.12	8.65+/-0.12	7.20+/-0.08	3.00+/-0.00	-3.61+/-0.09	8.92+/-0.12	
    2007rz	Ic	6.34+/-0.28	2.90+/-0.22	-3.49+/-0.08	8.77+/-0.00	7.39+/-0.24	1.62+/-0.84	-3.59+/-0.07	8.93+/-0.04	
    2003ih	Ibc	6.20+/-0.25	2.99+/-0.11	-3.49+/-0.07	8.74+/-0.07	7.23+/-0.16	1.52+/-0.87	-3.56+/-0.06	8.94+/-0.04	
    2000fn	Ib	6.18+/-0.24	2.58+/-0.90	-3.45+/-0.06	8.50+/-0.10	7.06+/-0.11	1.24+/-0.81	-3.48+/-0.09	8.82+/-0.08	
     2001B	Ib	6.21+/-0.24	2.83+/-0.40	-3.37+/-0.06	8.55+/-0.10	7.09+/-0.15	1.02+/-0.77	-3.39+/-0.06	8.82+/-0.08	
    2009je	Ic	6.05+/-0.25	3.00+/-0.00	-3.74+/-0.09	8.62+/-0.08	7.15+/-0.12	2.98+/-0.18	-3.95+/-0.09	9.11+/-0.09	
     2003I	Ib	6.02+/-0.05	2.56+/-0.90	-3.32+/-0.06	8.43+/-0.08	7.05+/-0.06	1.08+/-0.75	-3.31+/-0.08	8.79+/-0.06	
    2007ag	Ib	6.03+/-0.06	1.92+/-1.04	-3.16+/-0.06	8.39+/-0.00	7.05+/-0.09	0.81+/-0.62	-3.15+/-0.05	8.73+/-0.07	
    2011bh	Ic	6.35+/-0.58	3.00+/-0.00	-3.73+/-0.35	8.79+/-0.13	7.16+/-0.25	2.50+/-0.42	-3.59+/-0.25	8.93+/-0.00	
    2003ds	Ic	6.09+/-0.24	1.44+/-0.91	-3.01+/-0.09	8.64+/-0.05	7.14+/-0.22	0.96+/-0.64	-3.05+/-0.08	8.87+/-0.08	
    2004bs	Ib	6.16+/-0.23	2.90+/-0.27	-3.49+/-0.05	8.56+/-0.09	7.07+/-0.11	1.32+/-0.80	-3.53+/-0.08	8.84+/-0.08	
    2013gl	Ib	6.22+/-0.26	2.67+/-0.51	-3.33+/-0.06	8.67+/-0.06	7.10+/-0.10	0.90+/-0.77	-3.36+/-0.06	8.91+/-0.06	
     2012C	Ic	6.18+/-0.22	2.90+/-0.27	-3.43+/-0.07	8.64+/-0.08	7.14+/-0.15	1.34+/-0.76	-3.49+/-0.06	8.88+/-0.08	
    2000de	Ib	6.13+/-0.19	1.66+/-1.15	-3.29+/-0.05	8.52+/-0.10	7.06+/-0.16	0.95+/-0.69	-3.32+/-0.08	8.80+/-0.07	
    2012dx	Ib	6.14+/-0.20	2.41+/-0.93	-3.32+/-0.04	8.49+/-0.10	7.07+/-0.13	0.99+/-0.65	-3.32+/-0.08	8.81+/-0.08	
    2011bm	Ic	6.01+/-0.04	2.67+/-0.60	-3.09+/-0.07	8.31+/-0.09	7.09+/-0.03	0.62+/-0.53	-3.02+/-0.06	8.70+/-0.13	
    2011it	Ic	6.09+/-0.16	1.33+/-1.03	-3.25+/-0.05	8.39+/-0.00	7.01+/-0.10	0.78+/-0.78	-3.24+/-0.09	8.75+/-0.06	
    2012gi	Ic	6.10+/-0.10	2.06+/-0.95	-3.31+/-0.03	7.61+/-0.00	7.26+/-0.14	2.27+/-0.89	-3.41+/-0.04	7.61+/-0.00	


